ASKAP J144834-685644: a newly discovered long period radio transient detected from radio to X-rays

Long-period radio transients (LPTs) are an emerging group of radio transients that show periodic polarized radio bursts with periods varying from a few minutes to a few hours. Fewer than a dozen LPTs have been detected so far, and their origin (source and emission mechanism) remains unclear. Here, we report the discovery of a 1.5 h LPT, ASKAP J144834-685644, adding to the current sample of sources. ASKAP J144834-685644 is one of the very few LPTs that has been detected from X-rays to radio. It shows a steep radio spectrum and polarized radio bursts, which resemble the radio emission in known LPTs. In addition, it also shows highly structured and periodic narrow-band radio emission. Multiwavelength properties suggest that the spectral energy distribution (SED) peaks at near ultraviolet wavelengths, indicating the presence of a hot magnetic source. Combining multiwavelength information, we infer that ASKAP J144834-685644 may be a near edge-on magnetic white dwarf binary (MWD), although we cannot fully rule out ASKAP J144834-685644 being an isolated white dwarf pulsar or even a transitional millisecond pulsar (despite the lack of radio pulsations). If ASKAP J144834-685644 is a MWD binary, the observed broad-band SED can be explained by emission from an accretion disc. This hints that some fraction of optically bright LPTs may be accreting binaries with the radio period being the orbital period. It might further suggest a connection between optically bright synchronized WD binaries, such as polars, and non-accreting asynchronous WD pulsars, such as AR Sco and J1912-4410.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
